Disentangled Graph Social Recommendation

Social recommender systems have drawn a lot of attention in many online web services, because of the incorporation of social information between users in improving recommendation results. Despite the significant progress made by existing solutions, we argue that current methods fall short in two limitations: (1) Existing social-aware recommendation models only consider collaborative similarity between items, how to incorporate item-wise semantic relatedness is less explored in current recommendation paradigms. (2) Current social recommender systems neglect the entanglement of the latent factors over heterogeneous relations (e.g., social connections, user-item interactions). Learning the disentangled representations with relation heterogeneity poses great challenge for social recommendation. In this work, we design a Disentangled Graph Neural Network (DGNN) with the integration of latent memory units, which empowers DGNN to maintain factorized representations for heterogeneous types of user and item connections. Additionally, we devise new memory-augmented message propagation and aggregation schemes under the graph neural architecture, allowing us to recursively distill semantic relatedness into the representations of users and items in a fully automatic manner. Extensive experiments on three benchmark datasets verify the effectiveness of our model by achieving great improvement over state-of-the-art recommendation techniques. The source code is publicly available at: https://github.com/HKUDS/DGNN.

==> gnnLayersHR.txt <==
para    Ciao        Epinions     Yelp
0       0.3613  0.5903  0.7456
1       0.4992  0.7231  0.8309
2       0.5515  0.7276  0.8373
3       0.5325  0.7335  0.8297


==> gnnLayersNDCG.txt <==
para    Ciao        Epinions     Yelp
0       0.1847  0.3805  0.4943
1       0.2990  0.5101  0.5743
2       0.3338  0.5166  0.5873
3       0.3187  0.5215  0.5767


==> latdimHR.txt <==
para    Ciao      Epinions      Yelp 
4       0.4395  0.6620  0.7850
8       0.4888  0.7101  0.8309
16      0.5515  0.7335  0.8373
32      0.5310  0.7278  0.8356


==> latdimNDCG.txt <==
para    Ciao      Epinions      Yelp 
4       0.2579  0.4524  0.5299
8       0.2974  0.4960  0.5743
16      0.3338  0.5215  0.5873
32      0.3230  0.5194  0.5803


==> memoryUnitHR.txt <==
para    Ciao        Epinions    Yelp
2       0.4937  0.7228  0.8343
4       0.5226  0.7242  0.8332
8       0.5515  0.7335  0.8373
16      0.5248  0.7315  0.8344


==> memoryUnitNDCG.txt <==
para    Ciao        Epinions    Yelp
2       0.2815  0.4828  0.5864
4       0.3060  0.5159  0.5844
8       0.3338  0.5215  0.5873
16      0.2979  0.5213  0.5849

